Blueprint First, Model Second: A Framework for Deterministic LLM Workflow

While powerful, the inherent non-determinism of large language model (LLM) agents limits their application in structured operational environments where procedural fidelity and predictable execution are strict requirements. This limitation stems from current architectures that conflate probabilistic, high-level planning with low-level action execution within a single generative process. To address this, we introduce the \textsc{Source Code Agent} framework, a new paradigm built on the ``Blueprint First, Model Second'' philosophy that decouples workflow logic from the generative model. An expert-defined operational procedure is first codified into a source code-based Execution Blueprint, which is then executed by a deterministic engine. The LLM is strategically invoked as a specialized tool to handle bounded, complex sub-tasks within the workflow, but never to decide the workflow's path. We evaluate on the TravelPlanner benchmark for constraint-aware travel planning. The \textsc{Source Code Agent} achieves a 35.56\% final pass rate, a 97.6\% improvement over the state-of-the-art ATLAS baseline (18.00\%) on the same Claude-Sonnet-4 backbone. Critically, it reduces constraint violations by 96.0\% (11 vs 275) while improving execution efficiency by 27.1\% (10.2$\pm$0.7 steps vs 14.0). Two production incident-diagnosis deployments and additional results on ScienceWorld and ALFWorld confirm that the architecture transfers beyond travel planning to procedurally well-defined, constraint-intensive workflows. Our work enables the verifiable and reliable deployment of autonomous agents in applications governed by strict procedural logic.

==> ieee_zip_b64.json <==
{"ok":false,"results":[{"attempt":0,"size":6961,"sig":"3c 21 44 4f","ct":"text/html"},{"attempt":1,"size":6961,"sig":"3c 21 44 4f","ct":"text/html"},{"attempt":2,"size":6961,"sig":"3c 21 44 4f","ct":"text/html"},{"attempt":3,"size":6961,"sig":"3c 21 44 4f","ct":"text/html"},{"attempt":4,"size":6961,"sig":"3c 21 44 4f","ct":"text/html"},{"attempt":5,"size":6961,"sig":"3c 21 44 4f","ct":"text/html"}],"b64":null}
